A Chebyshev-based High-order-accurate Integral Equation Solver for Maxwell's Equations

This paper introduces a new method for discretizing and solving integral equation formulations of Maxwell's equations which achieves spectral accuracy for smooth surfaces. The approach is based on a hybrid Nystr\"om-collocation method using Chebyshev polynomials to expand the unknown current densities over curvilinear quadrilateral surface patches. As an example, the proposed strategy is applied the to Magnetic Field Integral Equation (MFIE) and the N-M\"uller formulation for scattering from metallic and dielectric objects, respectively. The convergence is studied for several different geometries, including spheres, cubes, and complex NURBS geometries imported from CAD software, and the results are compared against a commercial Method-of-Moments solver using RWG basis functions.

==> figs-v2/cond.txt <==
for both PEC and dielectric case the radius of the sphere is lambda0 and the side length of the cube is 2lambda0 , epsd = 2*eps0 for dielectric case

N-muller, sphere:
8	46.2945923005546
10	49.9939147917324
12	53.8756726399262
14	57.6141191704997
16	61.2741876626000
18	64.8976008789149
20	68.4830742543994

N-muller, cube:
8	45.1584708583954
10	47.8073348731812
12	49.4433251568709
14	51.5132875568032
16	53.4863916602475
18	55.4363906039389
20	57.3583564200656





MFIE, sphere:
8	13.7682026137077
10	13.8153534941400
12	13.8218754741197
14	13.8254040031718
16	13.8272641509762
18	13.8283193671280
20	13.8289601575731

MFIE, cube:
8	28.4645001931066
10	29.9540637157400
12	31.1805362714469
14	32.3502401647988
16	33.3509358338284
18	34.2507795559877
20	35.0656001477259

==> figs-v2/h-refinement_n_10.txt <==
Using 6 cores
            parameters.delta_box = 0.1_d;
            parameters.n_singular = 150;

            parameters.tol_gmres = 1.0e-7_d;
            parameters.max_iter_gmres = 100;

            parameters.n_silo_movie = 0;

Executing 'main_gcc.out'...
Using CPU

[ 0,   0] GMRES Residual = 1.288301e+00
[ 0,   1] GMRES Residual = 2.916309e-01
[ 0,   2] GMRES Residual = 1.749828e-01
[ 0,   3] GMRES Residual = 9.798024e-02
[ 0,   4] GMRES Residual = 7.110552e-02
[ 0,   5] GMRES Residual = 4.847060e-02
[ 0,   6] GMRES Residual = 3.554394e-02
[ 0,   7] GMRES Residual = 2.433527e-02
[ 0,   8] GMRES Residual = 1.273421e-02
[ 0,   9] GMRES Residual = 8.253627e-03
[ 0,  10] GMRES Residual = 3.747783e-03
[ 0,  11] GMRES Residual = 2.397459e-03
[ 0,  12] GMRES Residual = 1.084165e-03
[ 0,  13] GMRES Residual = 7.429613e-04
[ 0,  14] GMRES Residual = 3.622266e-04
[ 0,  15] GMRES Residual = 2.304744e-04
[ 0,  16] GMRES Residual = 1.224383e-04
[ 0,  17] GMRES Residual = 6.942605e-05
[ 0,  18] GMRES Residual = 2.718283e-05
[ 0,  19] GMRES Residual = 1.353694e-05
[ 0,  20] GMRES Residual = 4.334129e-06
[ 0,  21] GMRES Residual = 2.289229e-06
[ 0,  22] GMRES Residual = 6.188401e-07
[ 0,  23] GMRES Residual = 3.063885e-07
[ 0,  24] GMRES Residual = 9.767457e-08
[ -,   -] GMRES Residual = 9.767457e-08

Maximum error = 5.675682e-05

Floating point precision  = DOUBLE
Total number of points    = 2,400
Total number of unknonwns = 9,600
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.001 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.001 seconds
Time to <  PRECOMPUTATIONS     > =      2.155 seconds
Time to <  FORWARD MAPS (26)   > =      1.825 seconds
Time to <  GMRES SOLVE         > =      1.895 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.213663e+00
[ 0,   1] GMRES Residual = 2.767814e-01
[ 0,   2] GMRES Residual = 1.741754e-01
[ 0,   3] GMRES Residual = 9.598465e-02
[ 0,   4] GMRES Residual = 7.052601e-02
[ 0,   5] GMRES Residual = 4.419074e-02
[ 0,   6] GMRES Residual = 3.319901e-02
[ 0,   7] GMRES Residual = 2.232683e-02
[ 0,   8] GMRES Residual = 1.234447e-02
[ 0,   9] GMRES Residual = 8.011518e-03
[ 0,  10] GMRES Residual = 3.408890e-03
[ 0,  11] GMRES Residual = 2.203329e-03
[ 0,  12] GMRES Residual = 9.992097e-04
[ 0,  13] GMRES Residual = 6.662859e-04
[ 0,  14] GMRES Residual = 3.553119e-04
[ 0,  15] GMRES Residual = 2.256773e-04
[ 0,  16] GMRES Residual = 1.216362e-04
[ 0,  17] GMRES Residual = 7.013905e-05
[ 0,  18] GMRES Residual = 2.734565e-05
[ 0,  19] GMRES Residual = 1.367561e-05
[ 0,  20] GMRES Residual = 4.083792e-06
[ 0,  21] GMRES Residual = 2.146797e-06
[ 0,  22] GMRES Residual = 5.962694e-07
[ 0,  23] GMRES Residual = 3.129956e-07
[ 0,  24] GMRES Residual = 9.081231e-08
[ -,   -] GMRES Residual = 9.081231e-08

Maximum error = 5.002479e-06

Floating point precision  = DOUBLE
Total number of points    = 5,400
Total number of unknonwns = 21,600
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.001 seconds
Time to <  PRECOMPUTATIONS     > =      6.520 seconds
Time to <  FORWARD MAPS (26)   > =      9.172 seconds
Time to <  GMRES SOLVE         > =      9.345 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.221857e+00
[ 0,   1] GMRES Residual = 2.878136e-01
[ 0,   2] GMRES Residual = 1.777351e-01
[ 0,   3] GMRES Residual = 9.908540e-02
[ 0,   4] GMRES Residual = 7.218995e-02
[ 0,   5] GMRES Residual = 4.717044e-02
[ 0,   6] GMRES Residual = 3.483526e-02
[ 0,   7] GMRES Residual = 2.365230e-02
[ 0,   8] GMRES Residual = 1.317386e-02
[ 0,   9] GMRES Residual = 8.330170e-03
[ 0,  10] GMRES Residual = 3.657725e-03
[ 0,  11] GMRES Residual = 2.357635e-03
[ 0,  12] GMRES Residual = 1.062047e-03
[ 0,  13] GMRES Residual = 7.173768e-04
[ 0,  14] GMRES Residual = 3.645949e-04
[ 0,  15] GMRES Residual = 2.313210e-04
[ 0,  16] GMRES Residual = 1.240107e-04
[ 0,  17] GMRES Residual = 7.108257e-05
[ 0,  18] GMRES Residual = 2.775793e-05
[ 0,  19] GMRES Residual = 1.399416e-05
[ 0,  20] GMRES Residual = 4.466175e-06
[ 0,  21] GMRES Residual = 2.335421e-06
[ 0,  22] GMRES Residual = 6.130828e-07
[ 0,  23] GMRES Residual = 3.032534e-07
[ 0,  24] GMRES Residual = 8.879122e-08
[ -,   -] GMRES Residual = 8.879122e-08

Maximum error = 8.941650e-07

Floating point precision  = DOUBLE
Total number of points    = 9,600
Total number of unknonwns = 38,400
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.001 seconds
Time to <  PRECOMPUTATIONS     > =     12.845 seconds
Time to <  FORWARD MAPS (26)   > =     29.556 seconds
Time to <  GMRES SOLVE         > =     29.880 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.223058e+00
[ 0,   1] GMRES Residual = 2.892632e-01
[ 0,   2] GMRES Residual = 1.779160e-01
[ 0,   3] GMRES Residual = 9.953594e-02
[ 0,   4] GMRES Residual = 7.216128e-02
[ 0,   5] GMRES Residual = 4.748065e-02
[ 0,   6] GMRES Residual = 3.507755e-02
[ 0,   7] GMRES Residual = 2.385097e-02
[ 0,   8] GMRES Residual = 1.306147e-02
[ 0,   9] GMRES Residual = 8.227638e-03
[ 0,  10] GMRES Residual = 3.618187e-03
[ 0,  11] GMRES Residual = 2.324277e-03
[ 0,  12] GMRES Residual = 1.068205e-03
[ 0,  13] GMRES Residual = 7.223926e-04
[ 0,  14] GMRES Residual = 3.639742e-04
[ 0,  15] GMRES Residual = 2.304603e-04
[ 0,  16] GMRES Residual = 1.239158e-04
[ 0,  17] GMRES Residual = 7.114704e-05
[ 0,  18] GMRES Residual = 2.755115e-05
[ 0,  19] GMRES Residual = 1.389205e-05
[ 0,  20] GMRES Residual = 4.394648e-06
[ 0,  21] GMRES Residual = 2.300236e-06
[ 0,  22] GMRES Residual = 6.154920e-07
[ 0,  23] GMRES Residual = 3.045815e-07
[ 0,  24] GMRES Residual = 8.959884e-08
[ -,   -] GMRES Residual = 8.959884e-08

Maximum error = 2.203710e-07

Floating point precision  = DOUBLE
Total number of points    = 15,000
Total number of unknonwns = 60,000
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.002 seconds
Time to <  PRECOMPUTATIONS     > =     25.616 seconds
Time to <  FORWARD MAPS (26)   > =     72.950 seconds
Time to <  GMRES SOLVE         > =     73.530 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.223441e+00
[ 0,   1] GMRES Residual = 2.896685e-01
[ 0,   2] GMRES Residual = 1.780051e-01
[ 0,   3] GMRES Residual = 9.966870e-02
[ 0,   4] GMRES Residual = 7.217418e-02
[ 0,   5] GMRES Residual = 4.754895e-02
[ 0,   6] GMRES Residual = 3.512903e-02
[ 0,   7] GMRES Residual = 2.389855e-02
[ 0,   8] GMRES Residual = 1.304407e-02
[ 0,   9] GMRES Residual = 8.209219e-03
[ 0,  10] GMRES Residual = 3.612136e-03
[ 0,  11] GMRES Residual = 2.319043e-03
[ 0,  12] GMRES Residual = 1.070515e-03
[ 0,  13] GMRES Residual = 7.242126e-04
[ 0,  14] GMRES Residual = 3.638449e-04
[ 0,  15] GMRES Residual = 2.303698e-04
[ 0,  16] GMRES Residual = 1.238687e-04
[ 0,  17] GMRES Residual = 7.115338e-05
[ 0,  18] GMRES Residual = 2.745416e-05
[ 0,  19] GMRES Residual = 1.384341e-05
[ 0,  20] GMRES Residual = 4.368736e-06
[ 0,  21] GMRES Residual = 2.286442e-06
[ 0,  22] GMRES Residual = 6.143064e-07
[ 0,  23] GMRES Residual = 3.039796e-07
[ 0,  24] GMRES Residual = 8.971905e-08
[ -,   -] GMRES Residual = 8.971905e-08

Maximum error = 7.538662e-08

Floating point precision  = DOUBLE
Total number of points    = 21,600
Total number of unknonwns = 86,400
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.001 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.001 seconds
Time to <  SET INTERACTIONS    > =      0.003 seconds
Time to <  PRECOMPUTATIONS     > =     40.147 seconds
Time to <  FORWARD MAPS (26)   > =    151.152 seconds
Time to <  GMRES SOLVE         > =    152.058 seconds


N_split = 2; Error_M = 5.675682e-05
N_split = 3; Error_M = 5.002479e-06
N_split = 4; Error_M = 8.941650e-07
N_split = 5; Error_M = 2.203710e-07
N_split = 6; Error_M = 7.538662e-08
Total time elapsed: 3.615891e+02 seconds

SUMMARY OF EXECUTION:
-> Memory = 890284 KB
-> Total Elapsed Time = 6:01.59

---------------
Using smaller tol_gmres

 
Executing 'main_gcc.out'...
Using CPU

[ 0,   0] GMRES Residual = 1.223441e+00
[ 0,   1] GMRES Residual = 2.896685e-01
[ 0,   2] GMRES Residual = 1.780051e-01
[ 0,   3] GMRES Residual = 9.966870e-02
[ 0,   4] GMRES Residual = 7.217418e-02
[ 0,   5] GMRES Residual = 4.754895e-02
[ 0,   6] GMRES Residual = 3.512903e-02
[ 0,   7] GMRES Residual = 2.389855e-02
[ 0,   8] GMRES Residual = 1.304407e-02
[ 0,   9] GMRES Residual = 8.209219e-03
[ 0,  10] GMRES Residual = 3.612136e-03
[ 0,  11] GMRES Residual = 2.319043e-03
[ 0,  12] GMRES Residual = 1.070515e-03
[ 0,  13] GMRES Residual = 7.242126e-04
[ 0,  14] GMRES Residual = 3.638449e-04
[ 0,  15] GMRES Residual = 2.303698e-04
[ 0,  16] GMRES Residual = 1.238687e-04
[ 0,  17] GMRES Residual = 7.115338e-05
[ 0,  18] GMRES Residual = 2.745416e-05
[ 0,  19] GMRES Residual = 1.384341e-05
[ 0,  20] GMRES Residual = 4.368736e-06
[ 0,  21] GMRES Residual = 2.286442e-06
[ 0,  22] GMRES Residual = 6.143064e-07
[ 0,  23] GMRES Residual = 3.039796e-07
[ 0,  24] GMRES Residual = 8.971905e-08
[ 0,  25] GMRES Residual = 3.149006e-08
[ 0,  26] GMRES Residual = 1.365372e-08
[ 0,  27] GMRES Residual = 2.381770e-09
[ -,   -] GMRES Residual = 2.381769e-09

Maximum error = 5.739582e-08

Floating point precision  = DOUBLE
Total number of points    = 21,600
Total number of unknonwns = 86,400
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.001 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.001 seconds
Time to <  SET INTERACTIONS    > =      0.002 seconds
Time to <  PRECOMPUTATIONS     > =     40.608 seconds
Time to <  FORWARD MAPS (29)   > =    168.736 seconds
Time to <  GMRES SOLVE         > =    169.941 seconds


N_split = 6; Error_M = 5.739582e-08
Total time elapsed: 2.136071e+02 seconds

SUMMARY OF EXECUTION:
-> Memory = 888020 KB
-> Total Elapsed Time = 3:33.62

==> figs-v2/h-refinement_n_6.txt <==
Using 6 cores
            parameters.delta_box = 0.1_d;
            parameters.n_singular = 150;

            parameters.tol_gmres = 1.0e-5_d;
            parameters.max_iter_gmres = 100;

            parameters.n_silo_movie = 0;

Executing 'main_gcc.out'...
Using CPU

[ 0,   0] GMRES Residual = 1.287626e+00
[ 0,   1] GMRES Residual = 2.971833e-01
[ 0,   2] GMRES Residual = 1.781083e-01
[ 0,   3] GMRES Residual = 1.060513e-01
[ 0,   4] GMRES Residual = 8.325814e-02
[ 0,   5] GMRES Residual = 5.693459e-02
[ 0,   6] GMRES Residual = 4.512329e-02
[ 0,   7] GMRES Residual = 3.084908e-02
[ 0,   8] GMRES Residual = 1.597753e-02
[ 0,   9] GMRES Residual = 1.111658e-02
[ 0,  10] GMRES Residual = 5.379683e-03
[ 0,  11] GMRES Residual = 3.779424e-03
[ 0,  12] GMRES Residual = 2.276104e-03
[ 0,  13] GMRES Residual = 1.556418e-03
[ 0,  14] GMRES Residual = 9.315250e-04
[ 0,  15] GMRES Residual = 5.729260e-04
[ 0,  16] GMRES Residual = 3.636061e-04
[ 0,  17] GMRES Residual = 1.970616e-04
[ 0,  18] GMRES Residual = 1.221058e-04
[ 0,  19] GMRES Residual = 7.868887e-05
[ 0,  20] GMRES Residual = 4.640254e-05
[ 0,  21] GMRES Residual = 3.351608e-05
[ 0,  22] GMRES Residual = 1.786542e-05
[ 0,  23] GMRES Residual = 1.330325e-05
[ 0,  24] GMRES Residual = 6.528862e-06
[ -,   -] GMRES Residual = 6.528862e-06

Maximum error = 4.239405e-02

Floating point precision  = DOUBLE
Total number of points    = 864
Total number of unknonwns = 3,456
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.000 seconds
Time to <  PRECOMPUTATIONS     > =      0.717 seconds
Time to <  FORWARD MAPS (26)   > =      0.273 seconds
Time to <  GMRES SOLVE         > =      0.301 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.213803e+00
[ 0,   1] GMRES Residual = 2.769550e-01
[ 0,   2] GMRES Residual = 1.743974e-01
[ 0,   3] GMRES Residual = 9.631967e-02
[ 0,   4] GMRES Residual = 7.083528e-02
[ 0,   5] GMRES Residual = 4.435511e-02
[ 0,   6] GMRES Residual = 3.333759e-02
[ 0,   7] GMRES Residual = 2.249489e-02
[ 0,   8] GMRES Residual = 1.245302e-02
[ 0,   9] GMRES Residual = 8.149656e-03
[ 0,  10] GMRES Residual = 3.449963e-03
[ 0,  11] GMRES Residual = 2.261878e-03
[ 0,  12] GMRES Residual = 1.021679e-03
[ 0,  13] GMRES Residual = 6.847314e-04
[ 0,  14] GMRES Residual = 3.665121e-04
[ 0,  15] GMRES Residual = 2.343814e-04
[ 0,  16] GMRES Residual = 1.288668e-04
[ 0,  17] GMRES Residual = 7.501675e-05
[ 0,  18] GMRES Residual = 3.266730e-05
[ 0,  19] GMRES Residual = 1.694325e-05
[ 0,  20] GMRES Residual = 8.774737e-06
[ -,   -] GMRES Residual = 8.774737e-06

Maximum error = 7.164320e-03

Floating point precision  = DOUBLE
Total number of points    = 1,944
Total number of unknonwns = 7,776
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.000 seconds
Time to <  PRECOMPUTATIONS     > =      1.842 seconds
Time to <  FORWARD MAPS (22)   > =      1.150 seconds
Time to <  GMRES SOLVE         > =      1.197 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.221917e+00
[ 0,   1] GMRES Residual = 2.878601e-01
[ 0,   2] GMRES Residual = 1.778160e-01
[ 0,   3] GMRES Residual = 9.913918e-02
[ 0,   4] GMRES Residual = 7.216592e-02
[ 0,   5] GMRES Residual = 4.714372e-02
[ 0,   6] GMRES Residual = 3.474208e-02
[ 0,   7] GMRES Residual = 2.360460e-02
[ 0,   8] GMRES Residual = 1.316118e-02
[ 0,   9] GMRES Residual = 8.323027e-03
[ 0,  10] GMRES Residual = 3.662410e-03
[ 0,  11] GMRES Residual = 2.358770e-03
[ 0,  12] GMRES Residual = 1.063663e-03
[ 0,  13] GMRES Residual = 7.158228e-04
[ 0,  14] GMRES Residual = 3.653003e-04
[ 0,  15] GMRES Residual = 2.310053e-04
[ 0,  16] GMRES Residual = 1.247925e-04
[ 0,  17] GMRES Residual = 7.119344e-05
[ 0,  18] GMRES Residual = 2.856595e-05
[ 0,  19] GMRES Residual = 1.440700e-05
[ 0,  20] GMRES Residual = 5.448009e-06
[ -,   -] GMRES Residual = 5.448009e-06

Maximum error = 2.190618e-03

Floating point precision  = DOUBLE
Total number of points    = 3,456
Total number of unknonwns = 13,824
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.001 seconds
Time to <  PRECOMPUTATIONS     > =      3.973 seconds
Time to <  FORWARD MAPS (22)   > =      3.434 seconds
Time to <  GMRES SOLVE         > =      3.512 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.223081e+00
[ 0,   1] GMRES Residual = 2.892767e-01
[ 0,   2] GMRES Residual = 1.779563e-01
[ 0,   3] GMRES Residual = 9.956167e-02
[ 0,   4] GMRES Residual = 7.215015e-02
[ 0,   5] GMRES Residual = 4.747936e-02
[ 0,   6] GMRES Residual = 3.502954e-02
[ 0,   7] GMRES Residual = 2.382521e-02
[ 0,   8] GMRES Residual = 1.305581e-02
[ 0,   9] GMRES Residual = 8.216389e-03
[ 0,  10] GMRES Residual = 3.620520e-03
[ 0,  11] GMRES Residual = 2.320636e-03
[ 0,  12] GMRES Residual = 1.069026e-03
[ 0,  13] GMRES Residual = 7.207535e-04
[ 0,  14] GMRES Residual = 3.642849e-04
[ 0,  15] GMRES Residual = 2.299375e-04
[ 0,  16] GMRES Residual = 1.240561e-04
[ 0,  17] GMRES Residual = 7.098171e-05
[ 0,  18] GMRES Residual = 2.777524e-05
[ 0,  19] GMRES Residual = 1.396688e-05
[ 0,  20] GMRES Residual = 4.657428e-06
[ -,   -] GMRES Residual = 4.657428e-06

Maximum error = 8.611086e-04

Floating point precision  = DOUBLE
Total number of points    = 5,400
Total number of unknonwns = 21,600
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.001 seconds
Time to <  PRECOMPUTATIONS     > =      7.256 seconds
Time to <  FORWARD MAPS (22)   > =      8.487 seconds
Time to <  GMRES SOLVE         > =      8.613 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.223450e+00
[ 0,   1] GMRES Residual = 2.896738e-01
[ 0,   2] GMRES Residual = 1.780267e-01
[ 0,   3] GMRES Residual = 9.968178e-02
[ 0,   4] GMRES Residual = 7.217406e-02
[ 0,   5] GMRES Residual = 4.755252e-02
[ 0,   6] GMRES Residual = 3.510593e-02
[ 0,   7] GMRES Residual = 2.388567e-02
[ 0,   8] GMRES Residual = 1.304187e-02
[ 0,   9] GMRES Residual = 8.201648e-03
[ 0,  10] GMRES Residual = 3.613444e-03
[ 0,  11] GMRES Residual = 2.316196e-03
[ 0,  12] GMRES Residual = 1.071024e-03
[ 0,  13] GMRES Residual = 7.232512e-04
[ 0,  14] GMRES Residual = 3.640162e-04
[ 0,  15] GMRES Residual = 2.300439e-04
[ 0,  16] GMRES Residual = 1.238987e-04
[ 0,  17] GMRES Residual = 7.102081e-05
[ 0,  18] GMRES Residual = 2.753861e-05
[ 0,  19] GMRES Residual = 1.385447e-05
[ 0,  20] GMRES Residual = 4.450429e-06
[ -,   -] GMRES Residual = 4.450429e-06

Maximum error = 4.212890e-04

Floating point precision  = DOUBLE
Total number of points    = 7,776
Total number of unknonwns = 31,104
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.001 seconds
Time to <  PRECOMPUTATIONS     > =     11.654 seconds
Time to <  FORWARD MAPS (22)   > =     17.133 seconds
Time to <  GMRES SOLVE         > =     17.333 seconds


N_split = 2; Error_M = 4.239405e-02
N_split = 3; Error_M = 7.164320e-03
N_split = 4; Error_M = 2.190618e-03
N_split = 5; Error_M = 8.611086e-04
N_split = 6; Error_M = 4.212890e-04
Total time elapsed: 5.914016e+01 seconds

SUMMARY OF EXECUTION:
-> Memory = 172996 KB
-> Total Elapsed Time = 0:59.14

==> figs-v2/h-refinement_n_8.txt <==
Using 6 cores
            parameters.delta_box = 0.1_d;
            parameters.n_singular = 150;

            parameters.tol_gmres = 1.0e-5_d;
            parameters.max_iter_gmres = 100;

            parameters.n_silo_movie = 0;

Executing 'main_gcc.out'...
Using CPU

[ 0,   0] GMRES Residual = 1.288202e+00
[ 0,   1] GMRES Residual = 2.915365e-01
[ 0,   2] GMRES Residual = 1.751075e-01
[ 0,   3] GMRES Residual = 9.816823e-02
[ 0,   4] GMRES Residual = 7.147477e-02
[ 0,   5] GMRES Residual = 4.871388e-02
[ 0,   6] GMRES Residual = 3.585314e-02
[ 0,   7] GMRES Residual = 2.453689e-02
[ 0,   8] GMRES Residual = 1.285174e-02
[ 0,   9] GMRES Residual = 8.344386e-03
[ 0,  10] GMRES Residual = 3.783181e-03
[ 0,  11] GMRES Residual = 2.429656e-03
[ 0,  12] GMRES Residual = 1.097103e-03
[ 0,  13] GMRES Residual = 7.573107e-04
[ 0,  14] GMRES Residual = 3.671931e-04
[ 0,  15] GMRES Residual = 2.363426e-04
[ 0,  16] GMRES Residual = 1.245570e-04
[ 0,  17] GMRES Residual = 7.092626e-05
[ 0,  18] GMRES Residual = 2.812906e-05
[ 0,  19] GMRES Residual = 1.409942e-05
[ 0,  20] GMRES Residual = 4.990705e-06
[ -,   -] GMRES Residual = 4.990705e-06

Maximum error = 1.862718e-03

Floating point precision  = DOUBLE
Total number of points    = 1,536
Total number of unknonwns = 6,144
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.000 seconds
Time to <  PRECOMPUTATIONS     > =      1.264 seconds
Time to <  FORWARD MAPS (22)   > =      0.662 seconds
Time to <  GMRES SOLVE         > =      0.696 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.213659e+00
[ 0,   1] GMRES Residual = 2.767805e-01
[ 0,   2] GMRES Residual = 1.741756e-01
[ 0,   3] GMRES Residual = 9.598359e-02
[ 0,   4] GMRES Residual = 7.055846e-02
[ 0,   5] GMRES Residual = 4.420312e-02
[ 0,   6] GMRES Residual = 3.322046e-02
[ 0,   7] GMRES Residual = 2.234167e-02
[ 0,   8] GMRES Residual = 1.235081e-02
[ 0,   9] GMRES Residual = 8.020575e-03
[ 0,  10] GMRES Residual = 3.410422e-03
[ 0,  11] GMRES Residual = 2.206568e-03
[ 0,  12] GMRES Residual = 9.996570e-04
[ 0,  13] GMRES Residual = 6.673418e-04
[ 0,  14] GMRES Residual = 3.553577e-04
[ 0,  15] GMRES Residual = 2.261108e-04
[ 0,  16] GMRES Residual = 1.217188e-04
[ 0,  17] GMRES Residual = 7.026361e-05
[ 0,  18] GMRES Residual = 2.736707e-05
[ 0,  19] GMRES Residual = 1.369395e-05
[ 0,  20] GMRES Residual = 4.103420e-06
[ -,   -] GMRES Residual = 4.103420e-06

Maximum error = 2.086547e-04

Floating point precision  = DOUBLE
Total number of points    = 3,456
Total number of unknonwns = 13,824
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.001 seconds
Time to <  PRECOMPUTATIONS     > =      3.818 seconds
Time to <  FORWARD MAPS (22)   > =      3.281 seconds
Time to <  GMRES SOLVE         > =      3.354 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.221857e+00
[ 0,   1] GMRES Residual = 2.878139e-01
[ 0,   2] GMRES Residual = 1.777341e-01
[ 0,   3] GMRES Residual = 9.908373e-02
[ 0,   4] GMRES Residual = 7.219528e-02
[ 0,   5] GMRES Residual = 4.717255e-02
[ 0,   6] GMRES Residual = 3.483816e-02
[ 0,   7] GMRES Residual = 2.365437e-02
[ 0,   8] GMRES Residual = 1.317498e-02
[ 0,   9] GMRES Residual = 8.331447e-03
[ 0,  10] GMRES Residual = 3.657952e-03
[ 0,  11] GMRES Residual = 2.358001e-03
[ 0,  12] GMRES Residual = 1.062164e-03
[ 0,  13] GMRES Residual = 7.175136e-04
[ 0,  14] GMRES Residual = 3.646130e-04
[ 0,  15] GMRES Residual = 2.313784e-04
[ 0,  16] GMRES Residual = 1.240261e-04
[ 0,  17] GMRES Residual = 7.109602e-05
[ 0,  18] GMRES Residual = 2.776084e-05
[ 0,  19] GMRES Residual = 1.399628e-05
[ 0,  20] GMRES Residual = 4.468184e-06
[ -,   -] GMRES Residual = 4.468184e-06

Maximum error = 3.529803e-05

Floating point precision  = DOUBLE
Total number of points    = 6,144
Total number of unknonwns = 24,576
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.001 seconds
Time to <  PRECOMPUTATIONS     > =      7.683 seconds
Time to <  FORWARD MAPS (22)   > =     10.357 seconds
Time to <  GMRES SOLVE         > =     10.493 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.223058e+00
[ 0,   1] GMRES Residual = 2.892632e-01
[ 0,   2] GMRES Residual = 1.779156e-01
[ 0,   3] GMRES Residual = 9.953532e-02
[ 0,   4] GMRES Residual = 7.216263e-02
[ 0,   5] GMRES Residual = 4.748128e-02
[ 0,   6] GMRES Residual = 3.507820e-02
[ 0,   7] GMRES Residual = 2.385145e-02
[ 0,   8] GMRES Residual = 1.306178e-02
[ 0,   9] GMRES Residual = 8.227934e-03
[ 0,  10] GMRES Residual = 3.618270e-03
[ 0,  11] GMRES Residual = 2.324344e-03
[ 0,  12] GMRES Residual = 1.068250e-03
[ 0,  13] GMRES Residual = 7.224234e-04
[ 0,  14] GMRES Residual = 3.639835e-04
[ 0,  15] GMRES Residual = 2.304734e-04
[ 0,  16] GMRES Residual = 1.239201e-04
[ 0,  17] GMRES Residual = 7.114901e-05
[ 0,  18] GMRES Residual = 2.755207e-05
[ 0,  19] GMRES Residual = 1.389234e-05
[ 0,  20] GMRES Residual = 4.394963e-06
[ -,   -] GMRES Residual = 4.394963e-06

Maximum error = 8.954509e-06

Floating point precision  = DOUBLE
Total number of points    = 9,600
Total number of unknonwns = 38,400
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.001 seconds
Time to <  PRECOMPUTATIONS     > =     13.819 seconds
Time to <  FORWARD MAPS (22)   > =     25.192 seconds
Time to <  GMRES SOLVE         > =     25.438 seconds


Using CPU

[ 0,   0] GMRES Residual = 1.223441e+00
[ 0,   1] GMRES Residual = 2.896685e-01
[ 0,   2] GMRES Residual = 1.780050e-01
[ 0,   3] GMRES Residual = 9.966846e-02
[ 0,   4] GMRES Residual = 7.217467e-02
[ 0,   5] GMRES Residual = 4.754920e-02
[ 0,   6] GMRES Residual = 3.512925e-02
[ 0,   7] GMRES Residual = 2.389870e-02
[ 0,   8] GMRES Residual = 1.304419e-02
[ 0,   9] GMRES Residual = 8.209311e-03
[ 0,  10] GMRES Residual = 3.612171e-03
[ 0,  11] GMRES Residual = 2.319061e-03
[ 0,  12] GMRES Residual = 1.070533e-03
[ 0,  13] GMRES Residual = 7.242230e-04
[ 0,  14] GMRES Residual = 3.638495e-04
[ 0,  15] GMRES Residual = 2.303741e-04
[ 0,  16] GMRES Residual = 1.238703e-04
[ 0,  17] GMRES Residual = 7.115369e-05
[ 0,  18] GMRES Residual = 2.745455e-05
[ 0,  19] GMRES Residual = 1.384344e-05
[ 0,  20] GMRES Residual = 4.368807e-06
[ -,   -] GMRES Residual = 4.368807e-06

Maximum error = 3.609589e-06

Floating point precision  = DOUBLE
Total number of points    = 13,824
Total number of unknonwns = 55,296
Time to <  PATCH SPLITTING     > =      0.000 seconds
Time to <  SET COORDINATES     > =      0.000 seconds
Time to <  SET PHI/FWD_MAP(0)  > =      0.000 seconds
Time to <  SET DIF. GEO.       > =      0.000 seconds
Time to <  SET INTERACTIONS    > =      0.001 seconds
Time to <  PRECOMPUTATIONS     > =     23.828 seconds
Time to <  FORWARD MAPS (22)   > =     52.402 seconds
Time to <  GMRES SOLVE         > =     52.760 seconds


N_split = 2; Error_M = 1.862718e-03
N_split = 3; Error_M = 2.086547e-04
N_split = 4; Error_M = 3.529803e-05
N_split = 5; Error_M = 8.954509e-06
N_split = 6; Error_M = 3.609589e-06
Total time elapsed: 1.479811e+02 seconds

SUMMARY OF EXECUTION:
-> Memory = 414300 KB
-> Total Elapsed Time = 2:27.98
